The galaxy population within the virial radius of the Perseus cluster

We investigate the galaxy population in a field of the Perseus cluster that roughly covers the virial radius of the cluster. The galaxies were selected on Schmidt CCD images in B and H alpha in combination with SDSS images. We present a catalogue of 1294 galaxies. Morphological information was obtained for 90% of the galaxies from the `eyeball' inspection, partly supported by the surface brightness profile analysis. Redshifts were taken from SDSS, literature sources, and own spectroscopic observations and are available for 24% of the catalogues galaxies. The galaxy catalogue is used to derive cluster properties, such as radial profiles, indications of sub-structure, virial mass, and viral radius and to study the cluster galaxy population with regard to morphological types and peculiarities, star formation rates and active galactic nuclei. In addition to the statistical approach, we present brief individual descriptions of 18 cluster galaxies with conspicuous morphological peculiarities. (Abstract modified to match the arXiv format.)

==> Figs.txt <==
NGC1275_Halpha_2.png                    Fig_01.png
Spectra_field.pdf                       Fig_02.pdf
cmd_gr_2.pdf                            Fig_03.pdf
map_E_BV_mod.pdf                        Fig_04.pdf
hist_W1.pdf                             Fig_05.pdf
fracDev_cl1.pdf                         Fig_06.pdf
map_sc_mod_blue.pdf                     Fig_07.pdf
cluster_membership_7.pdf                Fig_08.pdf
hist_W1_lim_samples.pdf                 Fig_09.pdf
background.pdf                          Fig_10.pdf
field_all.pdf                           Fig_11a.pdf
field_w1_with_SCGS.pdf                  Fig_11b.pdf
field_w1_with_eSCGS.pdf                 Fig_11c.pdf
field_MLS14.pdf                         Fig_11d.pdf
field_MLS12.pdf                         Fig_11e.pdf
field_MLS_ur.pdf                        Fig_11f.pdf
Venn_galaxy_samples_with_text.png       Fig_12.png
field_w1_with_z_7_a.pdf                 Fig_13a.pdf
field_w1_with_z_7_b.pdf                 Fig_13b.pdf
field_w1_with_z_7_c.pdf                 Fig_13c.pdf
field_w1_with_z_7_d.pdf                 Fig_13d.pdf
field_w1_with_z_7_e.pdf                 Fig_13e.pdf
field_w1_with_z_6_f.pdf                 Fig_13f.pdf
velocity_distribution_6.pdf             Fig_14a.pdf
velocity_distribution_core_8.pdf        Fig_14b.pdf
sigma_d_3.pdf                           Fig_15.pdf
LD_profile_best_all                     Fig_16a.pdf
SD_profile_Hubble_and_dKing             Fig_16b.pdf
SD_profile_bf                           Fig_16c.pdf
field_ld_central_distance_6.pdf         Fig_17.pdf
field_with_ld_all.pdf                   Fig_18a.pdf
field_with_ld_eSCGS.pdf                 Fig_18b.bdf
field_with_DS_test_2.pdf                Fig_19.pdf
cmd_members_morph_6_eSCGS.pdf           Fig_20a.pdf
cmd_members_morph_6_MLS_W1.pdf          Fig_20b.pdf
cmd_members_morph_6_MLS_ur.pdf          Fig_20c.pdf
cmd_members_morph_fracDev_6_eSCGS.pdf   Fig_20d.pdf
cmd_members_morph_fracDev_6_MLS_W1.pdf  Fig_20e.pdf
cmd_members_morph_fracDev_6_MLS_ur.pdf  Fig_20f.pdf
morph_fraction_d_cen_eSCGS_2.pdf        Fig_21a.pdf
morph_fraction_Sigma_eSCGS_2.pdf        Fig_21b.pdf
morph_Sigma_R_eSCGS_2.pdf               Fig_21c.pdf
LF_6_rev.pdf                            Fig_22.pdf
SMBH_MF_4.pdf                           Fig_23.pdf
SFR_M_colour.pdf                        Fig_24a.pdf
SFR_M_type.pdf                          Fig_24b.pdf
WHAN_diagram_8a.pdf                     Fig_25.pdf
WISE_CCD_morph_type_eSCGS_2.pdf         Fig_26a.pdf
WISE_CCD_Chang_type_eSCGS_2.pdf         Fig_26b.pdf
sSFR_M_WISE_colour.pdf                  Fig_27a.pdf
sSFR_M_WISE_Chang_type.pdf              Fig_27b.pdf
sSFR_M_WISE_morph.pdf                   Fig_27c.pdf
deblend_lines_NGC1275.pdf               Fig_28a.pdf
deblend_lines_UGC2608.pdf               Fig_28b.pdf
WHAN_diagram_8b.pdf                     Fig_29.pdf
Lradio_q_with_WHAN_types_2.pdf          Fig_30a.pdf
Lradio_q_with_radio_types.pdf           Fig_30b.pdf
WISE_CCD_WHAN_type_eSCGS_3.pdf          Fig_31a.pdf
WISE_CCD_radio_type.pdf                 Fig_31b.pdf
field_with_ld_eSCGS_AGN_SF_2.pdf        Fig_32.pdf
cum_R_distribution_AGNs_2.pdf           Fig_33.pdf
morph_Sigma_R_eSCGS_AGN_SF_2.pdf        Fig_34.pdf
pec_d_cen_eSCGS_3.pdf                   Fig_35a.pdf
pec_Sigma_R_eSCGS_3.pdf                 Fig_35b.pdf
Image_398_SDSS_CA_2.jpg                 Fig_B01a.jpg
profile_398.pdf                         Fig_B01b.pdf
Image_398_K.jpg                         Fig_B02a.jpg
contour_logK_extr.pdf                   Fig_B02b.pdf
WBSED_IC311_total_Fl_2.pdf              Fig_B03a.pdf 
WBSED_IC311_total_Snu_2.pdf             Fig_B03b.pdf
Image_485_SDSS_CA.jpg                   Fig_B04a.jpg
Image_485_b.jpg                         Fig_B04b.jpg
Image_656_SDSS_a_gr.jpg                 Fig_B05a.jpg
Image_656_SDSS_CA_b.jpg                 Fig_B05b.jpg
Image_667.jpg                           Fig_B06a.jpg
profile_667_2.pdf                       Fig_B06b.pdf
BM281a.png                              Fig_B07a.png
BM281b.png                              Fig_B07b.png
BM596a.png                              Fig_B08a.png
BM596b.png                              Fig_B08b.png
Image_235.jpg                           Fig_B09a.jpg
Image_379_SDSS_CA.jpg                   Fig_B09b.jpg

Image_660_SDSS_CA.jpg                   Fig_B09c.jpg
Image_986.jpg                           Fig_B09d.jpg
Image_1244_SDSS_CA.jpg                  Fig_B09e.jpg
Image_1269_SDSS_CA.jpg                  Fig_B09f.jpg
Image_BM99_183.jpg                      Fig_B10a.jpg
Image_BM99_203.jpg                      Fig_B10b.jpg
Image_BM99_225.jpg                      Fig_B10c.jpg
Image_BM99_558.jpg                      Fig_B10d.jpg
Image_BM99_622.jpg                      Fig_B10e.jpg
Image_BM99_640_SDSS_2_CA.jpg            Fig_B10f.jpg
